Data-driven confidence bands for distributed nonparametric regression

Gaussian Process Regression and Kernel Ridge Regression are popular nonparametric regression approaches. Unfortunately, they suffer from high computational complexity rendering them inapplicable to the modern massive datasets. To that end a number of approximations have been suggested, some of them allowing for a distributed implementation. One of them is the divide and conquer approach, splitting the data into a number of partitions, obtaining the local estimates and finally averaging them. In this paper we suggest a novel computationally efficient fully data-driven algorithm, quantifying uncertainty of this method, yielding frequentist $L_2$-confidence bands. We rigorously demonstrate validity of the algorithm. Another contribution of the paper is a minimax-optimal high-probability bound for the averaged estimator, complementing and generalizing the known risk bounds.

==> code/venv/lib/python3.7/site-packages/pip-19.0.3-py3.7.egg/EGG-INFO/SOURCES.txt <==
AUTHORS.txt
LICENSE.txt
MANIFEST.in
NEWS.rst
README.rst
pyproject.toml
setup.cfg
setup.py
docs/pip_sphinxext.py
docs/html/conf.py
docs/html/cookbook.rst
docs/html/index.rst
docs/html/installing.rst
docs/html/logic.rst
docs/html/news.rst
docs/html/quickstart.rst
docs/html/usage.rst
docs/html/user_guide.rst
docs/html/development/configuration.rst
docs/html/development/contributing.rst
docs/html/development/getting-started.rst
docs/html/development/index.rst
docs/html/development/release-process.rst
docs/html/development/vendoring-policy.rst
docs/html/reference/index.rst
docs/html/reference/pip.rst
docs/html/reference/pip_check.rst
docs/html/reference/pip_config.rst
docs/html/reference/pip_download.rst
docs/html/reference/pip_freeze.rst
docs/html/reference/pip_hash.rst
docs/html/reference/pip_install.rst
docs/html/reference/pip_list.rst
docs/html/reference/pip_search.rst
docs/html/reference/pip_show.rst
docs/html/reference/pip_uninstall.rst
docs/html/reference/pip_wheel.rst
docs/man/index.rst
docs/man/commands/check.rst
docs/man/commands/config.rst
docs/man/commands/download.rst
docs/man/commands/freeze.rst
docs/man/commands/hash.rst
docs/man/commands/help.rst
docs/man/commands/install.rst
docs/man/commands/list.rst
docs/man/commands/search.rst
docs/man/commands/show.rst
docs/man/commands/uninstall.rst
docs/man/commands/wheel.rst
src/pip/__init__.py
src/pip/__main__.py
src/pip.egg-info/PKG-INFO
src/pip.egg-info/SOURCES.txt
src/pip.egg-info/dependency_links.txt
src/pip.egg-info/entry_points.txt
src/pip.egg-info/not-zip-safe
src/pip.egg-info/top_level.txt
src/pip/_internal/__init__.py
src/pip/_internal/build_env.py
src/pip/_internal/cache.py
src/pip/_internal/configuration.py
src/pip/_internal/download.py
src/pip/_internal/exceptions.py
src/pip/_internal/index.py
src/pip/_internal/locations.py
src/pip/_internal/pep425tags.py
src/pip/_internal/pyproject.py
src/pip/_internal/resolve.py
src/pip/_internal/wheel.py
src/pip/_internal/cli/__init__.py
src/pip/_internal/cli/autocompletion.py
src/pip/_internal/cli/base_command.py
src/pip/_internal/cli/cmdoptions.py
src/pip/_internal/cli/main_parser.py
src/pip/_internal/cli/parser.py
src/pip/_internal/cli/status_codes.py
src/pip/_internal/commands/__init__.py
src/pip/_internal/commands/check.py
src/pip/_internal/commands/completion.py
src/pip/_internal/commands/configuration.py
src/pip/_internal/commands/download.py
src/pip/_internal/commands/freeze.py
src/pip/_internal/commands/hash.py
src/pip/_internal/commands/help.py
src/pip/_internal/commands/install.py
src/pip/_internal/commands/list.py
src/pip/_internal/commands/search.py
src/pip/_internal/commands/show.py
src/pip/_internal/commands/uninstall.py
src/pip/_internal/commands/wheel.py
src/pip/_internal/models/__init__.py
src/pip/_internal/models/candidate.py
src/pip/_internal/models/format_control.py
src/pip/_internal/models/index.py
src/pip/_internal/models/link.py
src/pip/_internal/operations/__init__.py
src/pip/_internal/operations/check.py
src/pip/_internal/operations/freeze.py
src/pip/_internal/operations/prepare.py
src/pip/_internal/req/__init__.py
src/pip/_internal/req/constructors.py
src/pip/_internal/req/req_file.py
src/pip/_internal/req/req_install.py
src/pip/_internal/req/req_set.py
src/pip/_internal/req/req_tracker.py
src/pip/_internal/req/req_uninstall.py
src/pip/_internal/utils/__init__.py
src/pip/_internal/utils/appdirs.py
src/pip/_internal/utils/compat.py
src/pip/_internal/utils/deprecation.py
src/pip/_internal/utils/encoding.py
src/pip/_internal/utils/filesystem.py
src/pip/_internal/utils/glibc.py
src/pip/_internal/utils/hashes.py
src/pip/_internal/utils/logging.py
src/pip/_internal/utils/misc.py
src/pip/_internal/utils/models.py
src/pip/_internal/utils/outdated.py
src/pip/_internal/utils/packaging.py
src/pip/_internal/utils/setuptools_build.py
src/pip/_internal/utils/temp_dir.py
src/pip/_internal/utils/typing.py
src/pip/_internal/utils/ui.py
src/pip/_internal/vcs/__init__.py
src/pip/_internal/vcs/bazaar.py
src/pip/_internal/vcs/git.py
src/pip/_internal/vcs/mercurial.py
src/pip/_internal/vcs/subversion.py
src/pip/_vendor/README.rst
src/pip/_vendor/__init__.py
src/pip/_vendor/appdirs.LICENSE.txt
src/pip/_vendor/appdirs.py
src/pip/_vendor/distro.LICENSE
src/pip/_vendor/distro.py
src/pip/_vendor/ipaddress.LICENSE
src/pip/_vendor/ipaddress.py
src/pip/_vendor/pyparsing.LICENSE
src/pip/_vendor/pyparsing.py
src/pip/_vendor/retrying.LICENSE
src/pip/_vendor/retrying.py
src/pip/_vendor/six.LICENSE
src/pip/_vendor/six.py
src/pip/_vendor/vendor.txt
src/pip/_vendor/cachecontrol/LICENSE.txt
src/pip/_vendor/cachecontrol/__init__.py
src/pip/_vendor/cachecontrol/_cmd.py
src/pip/_vendor/cachecontrol/adapter.py
src/pip/_vendor/cachecontrol/cache.py
src/pip/_vendor/cachecontrol/compat.py
src/pip/_vendor/cachecontrol/controller.py
src/pip/_vendor/cachecontrol/filewrapper.py
src/pip/_vendor/cachecontrol/heuristics.py
src/pip/_vendor/cachecontrol/serialize.py
src/pip/_vendor/cachecontrol/wrapper.py
src/pip/_vendor/cachecontrol/caches/__init__.py
src/pip/_vendor/cachecontrol/caches/file_cache.py
src/pip/_vendor/cachecontrol/caches/redis_cache.py
src/pip/_vendor/certifi/LICENSE
src/pip/_vendor/certifi/__init__.py
src/pip/_vendor/certifi/__main__.py
src/pip/_vendor/certifi/cacert.pem
src/pip/_vendor/certifi/core.py
src/pip/_vendor/chardet/LICENSE
src/pip/_vendor/chardet/__init__.py
src/pip/_vendor/chardet/big5freq.py
src/pip/_vendor/chardet/big5prober.py
src/pip/_vendor/chardet/chardistribution.py
src/pip/_vendor/chardet/charsetgroupprober.py
src/pip/_vendor/chardet/charsetprober.py
src/pip/_vendor/chardet/codingstatemachine.py
src/pip/_vendor/chardet/compat.py
src/pip/_vendor/chardet/cp949prober.py
src/pip/_vendor/chardet/enums.py
src/pip/_vendor/chardet/escprober.py
src/pip/_vendor/chardet/escsm.py
src/pip/_vendor/chardet/eucjpprober.py
src/pip/_vendor/chardet/euckrfreq.py
src/pip/_vendor/chardet/euckrprober.py
src/pip/_vendor/chardet/euctwfreq.py
src/pip/_vendor/chardet/euctwprober.py
src/pip/_vendor/chardet/gb2312freq.py
src/pip/_vendor/chardet/gb2312prober.py
src/pip/_vendor/chardet/hebrewprober.py
src/pip/_vendor/chardet/jisfreq.py
src/pip/_vendor/chardet/jpcntx.py
src/pip/_vendor/chardet/langbulgarianmodel.py
src/pip/_vendor/chardet/langcyrillicmodel.py
src/pip/_vendor/chardet/langgreekmodel.py
src/pip/_vendor/chardet/langhebrewmodel.py
src/pip/_vendor/chardet/langhungarianmodel.py
src/pip/_vendor/chardet/langthaimodel.py
src/pip/_vendor/chardet/langturkishmodel.py
src/pip/_vendor/chardet/latin1prober.py
src/pip/_vendor/chardet/mbcharsetprober.py
src/pip/_vendor/chardet/mbcsgroupprober.py
src/pip/_vendor/chardet/mbcssm.py
src/pip/_vendor/chardet/sbcharsetprober.py
src/pip/_vendor/chardet/sbcsgroupprober.py
src/pip/_vendor/chardet/sjisprober.py
src/pip/_vendor/chardet/universaldetector.py
src/pip/_vendor/chardet/utf8prober.py
src/pip/_vendor/chardet/version.py
src/pip/_vendor/chardet/cli/__init__.py
src/pip/_vendor/chardet/cli/chardetect.py
src/pip/_vendor/colorama/LICENSE.txt
src/pip/_vendor/colorama/__init__.py
src/pip/_vendor/colorama/ansi.py
src/pip/_vendor/colorama/ansitowin32.py
src/pip/_vendor/colorama/initialise.py
src/pip/_vendor/colorama/win32.py
src/pip/_vendor/colorama/winterm.py
src/pip/_vendor/distlib/LICENSE.txt
src/pip/_vendor/distlib/__init__.py
src/pip/_vendor/distlib/compat.py
src/pip/_vendor/distlib/database.py
src/pip/_vendor/distlib/index.py
src/pip/_vendor/distlib/locators.py
src/pip/_vendor/distlib/manifest.py
src/pip/_vendor/distlib/markers.py
src/pip/_vendor/distlib/metadata.py
src/pip/_vendor/distlib/resources.py
src/pip/_vendor/distlib/scripts.py
src/pip/_vendor/distlib/t32.exe
src/pip/_vendor/distlib/t64.exe
src/pip/_vendor/distlib/util.py
src/pip/_vendor/distlib/version.py
src/pip/_vendor/distlib/w32.exe
src/pip/_vendor/distlib/w64.exe
src/pip/_vendor/distlib/wheel.py
src/pip/_vendor/distlib/_backport/__init__.py
src/pip/_vendor/distlib/_backport/misc.py
src/pip/_vendor/distlib/_backport/shutil.py
src/pip/_vendor/distlib/_backport/sysconfig.cfg
src/pip/_vendor/distlib/_backport/sysconfig.py
src/pip/_vendor/distlib/_backport/tarfile.py
src/pip/_vendor/html5lib/LICENSE
src/pip/_vendor/html5lib/__init__.py
src/pip/_vendor/html5lib/_ihatexml.py
src/pip/_vendor/html5lib/_inputstream.py
src/pip/_vendor/html5lib/_tokenizer.py
src/pip/_vendor/html5lib/_utils.py
src/pip/_vendor/html5lib/constants.py
src/pip/_vendor/html5lib/html5parser.py
src/pip/_vendor/html5lib/serializer.py
src/pip/_vendor/html5lib/_trie/__init__.py
src/pip/_vendor/html5lib/_trie/_base.py
src/pip/_vendor/html5lib/_trie/datrie.py
src/pip/_vendor/html5lib/_trie/py.py
src/pip/_vendor/html5lib/filters/__init__.py
src/pip/_vendor/html5lib/filters/alphabeticalattributes.py
src/pip/_vendor/html5lib/filters/base.py
src/pip/_vendor/html5lib/filters/inject_meta_charset.py
src/pip/_vendor/html5lib/filters/lint.py
src/pip/_vendor/html5lib/filters/optionaltags.py
src/pip/_vendor/html5lib/filters/sanitizer.py
src/pip/_vendor/html5lib/filters/whitespace.py
src/pip/_vendor/html5lib/treeadapters/__init__.py
src/pip/_vendor/html5lib/treeadapters/genshi.py
src/pip/_vendor/html5lib/treeadapters/sax.py
src/pip/_vendor/html5lib/treebuilders/__init__.py
src/pip/_vendor/html5lib/treebuilders/base.py
src/pip/_vendor/html5lib/treebuilders/dom.py
src/pip/_vendor/html5lib/treebuilders/etree.py
src/pip/_vendor/html5lib/treebuilders/etree_lxml.py
src/pip/_vendor/html5lib/treewalkers/__init__.py
src/pip/_vendor/html5lib/treewalkers/base.py
src/pip/_vendor/html5lib/treewalkers/dom.py
src/pip/_vendor/html5lib/treewalkers/etree.py
src/pip/_vendor/html5lib/treewalkers/etree_lxml.py
src/pip/_vendor/html5lib/treewalkers/genshi.py
src/pip/_vendor/idna/LICENSE.rst
src/pip/_vendor/idna/__init__.py
src/pip/_vendor/idna/codec.py
src/pip/_vendor/idna/compat.py
src/pip/_vendor/idna/core.py
src/pip/_vendor/idna/idnadata.py
src/pip/_vendor/idna/intranges.py
src/pip/_vendor/idna/package_data.py
src/pip/_vendor/idna/uts46data.py
src/pip/_vendor/lockfile/LICENSE
src/pip/_vendor/lockfile/__init__.py
src/pip/_vendor/lockfile/linklockfile.py
src/pip/_vendor/lockfile/mkdirlockfile.py
src/pip/_vendor/lockfile/pidlockfile.py
src/pip/_vendor/lockfile/sqlitelockfile.py
src/pip/_vendor/lockfile/symlinklockfile.py
src/pip/_vendor/msgpack/COPYING
src/pip/_vendor/msgpack/__init__.py
src/pip/_vendor/msgpack/_version.py
src/pip/_vendor/msgpack/exceptions.py
src/pip/_vendor/msgpack/fallback.py
src/pip/_vendor/packaging/LICENSE
src/pip/_vendor/packaging/LICENSE.APACHE
src/pip/_vendor/packaging/LICENSE.BSD
src/pip/_vendor/packaging/__about__.py
src/pip/_vendor/packaging/__init__.py
src/pip/_vendor/packaging/_compat.py
src/pip/_vendor/packaging/_structures.py
src/pip/_vendor/packaging/markers.py
src/pip/_vendor/packaging/requirements.py
src/pip/_vendor/packaging/specifiers.py
src/pip/_vendor/packaging/utils.py
src/pip/_vendor/packaging/version.py
src/pip/_vendor/pep517/LICENSE
src/pip/_vendor/pep517/__init__.py
src/pip/_vendor/pep517/_in_process.py
src/pip/_vendor/pep517/build.py
src/pip/_vendor/pep517/check.py
src/pip/_vendor/pep517/colorlog.py
src/pip/_vendor/pep517/compat.py
src/pip/_vendor/pep517/envbuild.py
src/pip/_vendor/pep517/wrappers.py
src/pip/_vendor/pkg_resources/LICENSE
src/pip/_vendor/pkg_resources/__init__.py
src/pip/_vendor/pkg_resources/py31compat.py
src/pip/_vendor/progress/LICENSE
src/pip/_vendor/progress/__init__.py
src/pip/_vendor/progress/bar.py
src/pip/_vendor/progress/counter.py
src/pip/_vendor/progress/helpers.py
src/pip/_vendor/progress/spinner.py
src/pip/_vendor/pytoml/LICENSE
src/pip/_vendor/pytoml/__init__.py
src/pip/_vendor/pytoml/core.py
src/pip/_vendor/pytoml/parser.py
src/pip/_vendor/pytoml/test.py
src/pip/_vendor/pytoml/utils.py
src/pip/_vendor/pytoml/writer.py
src/pip/_vendor/requests/LICENSE
src/pip/_vendor/requests/__init__.py
src/pip/_vendor/requests/__version__.py
src/pip/_vendor/requests/_internal_utils.py
src/pip/_vendor/requests/adapters.py
src/pip/_vendor/requests/api.py
src/pip/_vendor/requests/auth.py
src/pip/_vendor/requests/certs.py
src/pip/_vendor/requests/compat.py
src/pip/_vendor/requests/cookies.py
src/pip/_vendor/requests/exceptions.py
src/pip/_vendor/requests/help.py
src/pip/_vendor/requests/hooks.py
src/pip/_vendor/requests/models.py
src/pip/_vendor/requests/packages.py
src/pip/_vendor/requests/sessions.py
src/pip/_vendor/requests/status_codes.py
src/pip/_vendor/requests/structures.py
src/pip/_vendor/requests/utils.py
src/pip/_vendor/urllib3/LICENSE.txt
src/pip/_vendor/urllib3/__init__.py
src/pip/_vendor/urllib3/_collections.py
src/pip/_vendor/urllib3/connection.py
src/pip/_vendor/urllib3/connectionpool.py
src/pip/_vendor/urllib3/exceptions.py
src/pip/_vendor/urllib3/fields.py
src/pip/_vendor/urllib3/filepost.py
src/pip/_vendor/urllib3/poolmanager.py
src/pip/_vendor/urllib3/request.py
src/pip/_vendor/urllib3/response.py
src/pip/_vendor/urllib3/contrib/__init__.py
src/pip/_vendor/urllib3/contrib/_appengine_environ.py
src/pip/_vendor/urllib3/contrib/appengine.py
src/pip/_vendor/urllib3/contrib/ntlmpool.py
src/pip/_vendor/urllib3/contrib/pyopenssl.py
src/pip/_vendor/urllib3/contrib/securetransport.py
src/pip/_vendor/urllib3/contrib/socks.py
src/pip/_vendor/urllib3/contrib/_securetransport/__init__.py
src/pip/_vendor/urllib3/contrib/_securetransport/bindings.py
src/pip/_vendor/urllib3/contrib/_securetransport/low_level.py
src/pip/_vendor/urllib3/packages/__init__.py
src/pip/_vendor/urllib3/packages/six.py
src/pip/_vendor/urllib3/packages/backports/__init__.py
src/pip/_vendor/urllib3/packages/backports/makefile.py
src/pip/_vendor/urllib3/packages/ssl_match_hostname/__init__.py
src/pip/_vendor/urllib3/packages/ssl_match_hostname/_implementation.py
src/pip/_vendor/urllib3/util/__init__.py
src/pip/_vendor/urllib3/util/connection.py
src/pip/_vendor/urllib3/util/queue.py
src/pip/_vendor/urllib3/util/request.py
src/pip/_vendor/urllib3/util/response.py
src/pip/_vendor/urllib3/util/retry.py
src/pip/_vendor/urllib3/util/ssl_.py
src/pip/_vendor/urllib3/util/timeout.py
src/pip/_vendor/urllib3/util/url.py
src/pip/_vendor/urllib3/util/wait.py
src/pip/_vendor/webencodings/LICENSE
src/pip/_vendor/webencodings/__init__.py
src/pip/_vendor/webencodings/labels.py
src/pip/_vendor/webencodings/mklabels.py
src/pip/_vendor/webencodings/tests.py
src/pip/_vendor/webencodings/x_user_defined.py

==> code/venv/lib/python3.7/site-packages/pip-19.0.3-py3.7.egg/EGG-INFO/dependency_links.txt <==



==> code/venv/lib/python3.7/site-packages/pip-19.0.3-py3.7.egg/EGG-INFO/entry_points.txt <==
[console_scripts]
pip = pip._internal:main
pip3 = pip._internal:main
pip3.7 = pip._internal:main



==> code/venv/lib/python3.7/site-packages/pip-19.0.3-py3.7.egg/EGG-INFO/top_level.txt <==
pip

